Point estimates in phylogenetic reconstructions

Motivation: The construction of statistics for summarizing posterior samples returned by a Bayesian phylogenetic study has so far been hindered by the poor geometric insights available into the space of phylogenetic trees, and ad hoc methods such as the derivation of a consensus tree makeup for the ill-definition of the usual concepts of posterior mean, while bootstrap methods mitigate the absence of a sound concept of variance. Yielding satisfactory results with sufficiently concentrated posterior distributions, such methods fall short of providing a faithful summary of posterior distributions if the data do not offer compelling evidence for a single topology. Results: Building upon previous work of Billera et al., summary statistics such as sample mean, median and variance are defined as the geometric median, Fr\'echet mean and variance, respectively. Their computation is enabled by recently published works, and embeds an algorithm for computing shortest paths in the space of trees. Studying the phylogeny of a set of plants, where several tree topologies occur in the posterior sample, the posterior mean balances correctly the contributions from the different topologies, where a consensus tree would be biased. Comparisons of the posterior mean, median and consensus trees with the ground truth using simulated data also reveals the benefits of a sound averaging method when reconstructing phylogenetic trees.

==> phylogenetic_example1.posterior.dat <==
x y1 y2
1 -2227.996929 -2225.804512
51 -2191.906172 -2189.124913
101 -2184.066091 -2189.450689
151 -2185.653552 -2187.550063
201 -2191.727994 -2184.281848
251 -2184.349392 -2183.724439
301 -2185.056281 -2189.429476
351 -2186.017349 -2185.522326
401 -2186.092122 -2183.177508
451 -2189.836924 -2184.773833
501 -2184.515751 -2184.016127
551 -2183.779775 -2183.595729
601 -2183.472137 -2188.758229
651 -2186.859663 -2183.495463
701 -2187.07761 -2184.978274
751 -2185.0937 -2184.888129
801 -2185.537949 -2188.831606
851 -2183.062653 -2195.088555
901 -2188.545106 -2190.91726
951 -2187.457004 -2189.092483
1001 -2186.453904 -2185.024764
1051 -2186.631035 -2188.99284
1101 -2187.80506 -2189.11477
1151 -2187.283579 -2185.971363
1201 -2187.009137 -2184.149945
1251 -2184.477747 -2186.657276
1301 -2185.095262 -2185.579566
1351 -2186.980838 -2183.534875
1401 -2186.07753 -2185.70047
1451 -2186.191554 -2184.104247
1501 -2190.558773 -2188.901554
1551 -2191.601181 -2184.918381
1601 -2186.972025 -2190.963007
1651 -2184.577286 -2186.428094
1701 -2187.348874 -2186.409441
1751 -2189.246533 -2184.657581
1801 -2188.70351 -2189.939878
1851 -2186.381957 -2188.806611
1901 -2185.068034 -2187.520165
1951 -2184.562659 -2187.333376
2001 -2185.708414 -2188.988886
2051 -2185.198864 -2187.705158
2101 -2184.007169 -2184.676416
2151 -2185.638794 -2183.157977
2201 -2185.597268 -2185.552607
2251 -2185.06707 -2188.835933
2301 -2183.842111 -2191.30886
2351 -2184.460391 -2187.778776
2401 -2183.260109 -2187.70158
2451 -2185.661058 -2187.313368
2501 -2188.443729 -2184.939768
2551 -2191.033108 -2186.195503
2601 -2186.550692 -2186.855035
2651 -2186.875887 -2183.625223
2701 -2184.412274 -2186.572616
2751 -2189.142234 -2186.603992
2801 -2187.820761 -2184.914835
2851 -2188.457388 -2185.669931
2901 -2185.438285 -2187.780363
2951 -2186.16998 -2188.098299
3001 -2185.767375 -2184.655336
3051 -2183.88562 -2185.152676
3101 -2188.902738 -2183.390359
3151 -2187.156326 -2185.204896
3201 -2191.422701 -2188.476489
3251 -2192.977931 -2187.221676
3301 -2186.756275 -2187.593947
3351 -2191.961373 -2185.68044
3401 -2191.362144 -2186.307915
3451 -2189.602788 -2186.28741
3501 -2191.540636 -2185.717976
3551 -2186.739624 -2185.289105
3601 -2188.77166 -2184.618127
3651 -2190.725528 -2185.215272
3701 -2184.640057 -2186.422481
3751 -2185.816922 -2189.743102
3801 -2183.009546 -2185.936197
3851 -2186.373342 -2188.900905
3901 -2187.958371 -2186.919552
3951 -2187.087001 -2187.85909
4001 -2186.54134 -2184.92121
4051 -2185.715188 -2187.834896
4101 -2187.318138 -2184.297135
4151 -2186.483859 -2184.080413
4201 -2185.520039 -2183.314309
4251 -2184.885075 -2184.903597
4301 -2186.925868 -2187.931754
4351 -2186.46714 -2188.673938
4401 -2184.252649 -2188.953541
4451 -2186.8931 -2189.662511
4501 -2183.378241 -2185.049956
4551 -2184.44646 -2185.223523
4601 -2186.488662 -2185.187792
4651 -2185.793749 -2185.142802
4701 -2190.741511 -2185.555988
4751 -2187.224967 -2186.075
4801 -2186.653883 -2190.62264
4851 -2187.079455 -2192.441578
4901 -2185.962108 -2187.407579
4951 -2186.201584 -2182.859154
5001 -2186.08843 -2186.202758
5051 -2187.294046 -2187.009386
5101 -2187.430188 -2185.057309
5151 -2188.541767 -2183.033279
5201 -2186.019478 -2186.838411
5251 -2186.635242 -2184.30731
5301 -2189.057108 -2187.71722
5351 -2189.261152 -2190.427861
5401 -2186.071983 -2188.067603
5451 -2187.398703 -2185.549901
5501 -2189.585844 -2183.66855
5551 -2186.037843 -2188.420087
5601 -2188.095477 -2187.078026
5651 -2186.476566 -2186.758094
5701 -2189.227501 -2187.284844
5751 -2191.099798 -2185.960524
5801 -2188.998879 -2185.071623
5851 -2189.20041 -2192.682033
5901 -2184.778879 -2184.051933
5951 -2187.013187 -2183.993755
6001 -2185.08455 -2188.395109
6051 -2184.731037 -2184.358175
6101 -2186.769209 -2185.518252
6151 -2187.06598 -2186.15341
6201 -2189.106965 -2188.594124
6251 -2190.094454 -2190.954993
6301 -2189.440121 -2191.20316
6351 -2189.759031 -2185.259073
6401 -2185.801064 -2185.196901
6451 -2191.120088 -2184.446938
6501 -2188.737662 -2184.10147
6551 -2189.51337 -2184.284391
6601 -2185.73524 -2185.874538
6651 -2185.582792 -2185.821811
6701 -2184.481235 -2188.935859
6751 -2183.835307 -2189.269333
6801 -2183.986865 -2187.094634
6851 -2184.586115 -2185.271272
6901 -2183.517523 -2185.299625
6951 -2186.108637 -2185.772982
7001 -2187.324963 -2186.203906
7051 -2183.723328 -2183.373872
7101 -2190.509659 -2184.765512
7151 -2188.156514 -2186.155963
7201 -2185.664838 -2187.998411
7251 -2185.502565 -2187.323008
7301 -2184.680675 -2186.147864
7351 -2187.158182 -2183.351736
7401 -2185.56215 -2186.610745
7451 -2185.3731 -2185.173455
7501 -2188.157544 -2185.355213
7551 -2185.529775 -2187.13753
7601 -2185.697775 -2186.006698
7651 -2184.471311 -2185.455785
7701 -2186.954566 -2184.163988
7751 -2185.435707 -2183.853436
7801 -2186.693717 -2189.612568
7851 -2185.758416 -2184.928952
7901 -2189.493807 -2184.354553
7951 -2184.940316 -2183.986714
8001 -2183.558339 -2185.554268
8051 -2186.530628 -2185.901866
8101 -2187.783789 -2189.423804
8151 -2184.667711 -2184.917667
8201 -2185.339356 -2184.294758
8251 -2188.16303 -2186.596504
8301 -2185.85757 -2185.808576
8351 -2185.464205 -2187.574423
8401 -2184.503857 -2188.078533
8451 -2185.650598 -2185.307891
8501 -2184.497081 -2187.984288
8551 -2183.485822 -2187.819316
8601 -2189.551899 -2186.069868
8651 -2183.47498 -2184.871783
8701 -2183.966312 -2183.927202
8751 -2185.471978 -2186.225254
8801 -2186.682184 -2185.450355
8851 -2186.580149 -2189.406318
8901 -2187.815199 -2185.895901
8951 -2185.129369 -2184.506345
9001 -2186.801652 -2186.92367
9051 -2182.709341 -2184.718432
9101 -2186.505218 -2185.015622
9151 -2184.031221 -2185.12989
9201 -2185.015437 -2184.946885
9251 -2184.66093 -2186.208534
9301 -2189.340073 -2189.448383
9351 -2184.588786 -2188.777764
9401 -2185.814871 -2182.930065
9451 -2186.907585 -2183.925654
9501 -2185.210878 -2183.961472
9551 -2192.345417 -2184.274655
9601 -2187.231411 -2190.171749
9651 -2185.159574 -2193.802173
9701 -2192.898058 -2186.121187
9751 -2195.384785 -2188.162869
9801 -2191.414052 -2184.812516
9851 -2185.091091 -2185.140512
9901 -2185.098325 -2185.097972
9951 -2185.640123 -2184.70618


==> phylogenetic_example2.posterior.dat <==
x y1 y2 y3 y4 y5 y6 y7 y8 y9 y10
1 -4281.220637 -4246.829807 -4235.460041 -4295.449072 -4247.88194 -4289.857338 -4248.66412 -4289.703353 -4270.180781 -4277.524885
101 -3917.357655 -3913.629244 -3917.497165 -3909.690478 -3913.010329 -3910.705427 -3916.249096 -3920.668744 -3913.344728 -3919.952101
201 -3898.373165 -3898.867816 -3897.047034 -3895.30262 -3908.769909 -3900.487958 -3902.535083 -3901.33807 -3902.028318 -3905.298611
301 -3893.318226 -3891.550054 -3891.516684 -3894.415061 -3899.556412 -3888.637402 -3897.208343 -3897.762843 -3894.230155 -3898.801747
401 -3894.000427 -3895.837445 -3895.128199 -3892.060133 -3906.376144 -3893.644784 -3900.629491 -3897.743257 -3893.935917 -3898.545625
501 -3892.677605 -3894.229597 -3896.507978 -3890.838822 -3898.97779 -3889.419159 -3892.459346 -3897.432709 -3895.10503 -3895.340783
601 -3891.940573 -3893.879977 -3894.454203 -3887.330262 -3897.791898 -3896.35822 -3890.649325 -3892.894903 -3891.4654 -3892.272169
701 -3890.868088 -3898.188367 -3895.943097 -3902.880187 -3898.412708 -3905.807011 -3891.392776 -3900.071639 -3894.575782 -3894.866812
801 -3893.149838 -3890.391251 -3889.134099 -3895.833112 -3903.500987 -3894.93487 -3894.932007 -3894.830967 -3893.150728 -3893.778384
901 -3889.281952 -3896.396504 -3891.943048 -3896.220379 -3894.178913 -3895.448625 -3893.942218 -3894.789889 -3893.359561 -3893.288038
1001 -3893.970906 -3898.206622 -3894.384833 -3892.983252 -3890.187559 -3889.427955 -3889.700168 -3893.490683 -3894.340025 -3893.593437
1101 -3886.995322 -3892.537239 -3892.90715 -3893.505161 -3896.660485 -3891.097861 -3893.502358 -3896.272435 -3896.484581 -3890.705329
1201 -3893.00842 -3897.493577 -3895.867721 -3896.917353 -3894.95198 -3894.776253 -3892.011838 -3893.905919 -3903.563189 -3896.417071
1301 -3892.865844 -3892.046878 -3891.325707 -3890.144128 -3893.573052 -3894.457609 -3889.497379 -3895.595201 -3894.270698 -3891.553107
1401 -3893.645583 -3893.691887 -3899.248629 -3891.930124 -3897.134463 -3890.606047 -3895.497266 -3898.449895 -3890.756563 -3891.138878
1501 -3890.293244 -3887.221524 -3895.770465 -3893.593548 -3898.775844 -3894.404331 -3887.820373 -3886.759103 -3898.93411 -3891.247358
1601 -3890.242532 -3894.878012 -3894.029946 -3898.778368 -3898.440114 -3896.509079 -3894.841484 -3889.902214 -3895.311261 -3891.242097
1701 -3889.193502 -3892.663978 -3893.337339 -3895.041475 -3890.608777 -3897.562269 -3897.421092 -3899.262565 -3892.266348 -3894.511966
1801 -3895.616034 -3901.560496 -3896.859693 -3898.074293 -3889.407405 -3899.310045 -3890.056271 -3896.514352 -3892.538912 -3900.099288
1901 -3895.37307 -3902.680343 -3898.252416 -3898.06642 -3890.082187 -3891.250604 -3890.113294 -3890.004693 -3895.76431 -3895.618974
2001 -3895.955134 -3894.845804 -3892.911317 -3892.612408 -3892.873631 -3893.739768 -3893.612589 -3893.726653 -3886.978462 -3890.400682
2101 -3887.176908 -3889.880526 -3893.050936 -3894.808074 -3891.415813 -3887.856864 -3886.925375 -3896.784424 -3892.520758 -3892.477362
2201 -3890.481411 -3897.3358 -3892.003767 -3908.096363 -3891.426063 -3892.93079 -3892.430973 -3893.638061 -3893.029117 -3895.446865
2301 -3892.502381 -3896.29493 -3898.223058 -3902.449838 -3889.332962 -3892.304271 -3891.954894 -3895.284972 -3893.442748 -3894.677949
2401 -3898.38925 -3893.240936 -3896.418704 -3893.569927 -3899.922184 -3894.340622 -3892.542208 -3894.2745 -3894.222873 -3895.633402
2501 -3889.277183 -3901.538759 -3897.083058 -3889.523496 -3895.458298 -3887.880465 -3887.835157 -3901.682235 -3894.091307 -3894.080847
2601 -3893.717207 -3910.452172 -3894.529532 -3892.748485 -3894.544817 -3892.567421 -3892.515288 -3906.193573 -3894.373167 -3890.295669
2701 -3896.610014 -3899.742775 -3900.366206 -3895.521854 -3894.327384 -3895.754772 -3890.240964 -3898.945985 -3901.346657 -3891.809087
2801 -3893.386003 -3889.288078 -3894.792492 -3894.508742 -3895.335411 -3893.544996 -3893.25644 -3902.323342 -3890.856083 -3891.966826
2901 -3891.867245 -3891.099251 -3899.519966 -3895.452293 -3892.38006 -3891.999999 -3894.321702 -3895.369835 -3901.488942 -3892.795709
3001 -3892.715328 -3887.366693 -3895.769734 -3892.955344 -3895.822532 -3894.239377 -3893.592077 -3890.448513 -3896.698956 -3889.820706
3101 -3891.29102 -3892.2614 -3892.106271 -3893.326769 -3900.456372 -3896.496212 -3893.689455 -3895.081701 -3889.715253 -3894.491291
3201 -3890.949626 -3889.335836 -3893.126683 -3896.669014 -3899.365464 -3894.82901 -3895.941657 -3900.93514 -3895.553457 -3894.242042
3301 -3894.492943 -3890.298108 -3894.847355 -3888.787208 -3905.974777 -3892.541986 -3894.420784 -3900.050647 -3892.597525 -3892.499897
3401 -3897.574438 -3890.458634 -3897.613889 -3894.94075 -3901.328625 -3892.89027 -3892.625906 -3894.62504 -3890.373538 -3892.835087
3501 -3904.569866 -3889.796038 -3893.563783 -3895.091217 -3895.592305 -3890.437405 -3902.116304 -3892.794434 -3891.317476 -3893.992104
3601 -3890.227802 -3897.819017 -3891.279289 -3892.755869 -3903.644285 -3897.017279 -3889.197123 -3890.131736 -3894.074167 -3897.867306
3701 -3889.736282 -3892.94029 -3893.749774 -3893.374244 -3895.242877 -3893.381577 -3887.583246 -3888.742243 -3892.619981 -3890.732063
3801 -3893.791969 -3899.573875 -3893.291674 -3894.989841 -3900.278515 -3892.496858 -3892.316254 -3892.606527 -3899.322869 -3890.430805
3901 -3899.450343 -3893.808612 -3890.160059 -3887.173153 -3896.999433 -3899.13604 -3899.460385 -3893.271219 -3891.021804 -3897.610391
4001 -3893.071571 -3892.70086 -3892.451415 -3889.496164 -3892.701496 -3889.388146 -3892.534511 -3891.055879 -3885.308185 -3897.720896
4101 -3896.132643 -3897.510403 -3893.800878 -3890.374852 -3896.164257 -3892.604284 -3894.97844 -3890.991633 -3892.412456 -3893.679793
4201 -3891.534514 -3895.517306 -3900.30288 -3901.291974 -3889.622366 -3892.781877 -3891.349923 -3894.794381 -3898.711135 -3891.953431
4301 -3890.318082 -3892.435675 -3891.470456 -3893.739369 -3891.368783 -3896.266227 -3893.910102 -3896.093994 -3895.63629 -3890.437993
4401 -3893.60572 -3895.051428 -3895.009288 -3898.690642 -3893.042679 -3902.596476 -3893.948764 -3894.345684 -3897.664542 -3891.318757
4501 -3895.095699 -3904.873838 -3896.796966 -3896.824839 -3891.665928 -3890.773046 -3900.398319 -3892.872878 -3894.438603 -3897.578276
4601 -3894.968868 -3894.875861 -3890.842804 -3897.259664 -3891.618879 -3893.333478 -3893.75326 -3893.78962 -3892.7881 -3891.034012
4701 -3889.006098 -3895.246138 -3893.822216 -3894.621228 -3892.057121 -3898.37706 -3896.18618 -3900.489294 -3892.937376 -3899.45167
4801 -3888.447134 -3895.592156 -3889.764474 -3894.91087 -3891.50372 -3896.208209 -3894.747009 -3893.012946 -3897.181279 -3897.416581
4901 -3891.161157 -3893.639607 -3900.719254 -3895.89776 -3893.471439 -3903.572016 -3892.521663 -3892.971568 -3892.714605 -3898.08532
5001 -3890.336166 -3896.193022 -3895.998808 -3892.486098 -3889.750296 -3900.251116 -3894.641246 -3889.123083 -3893.033338 -3895.726894
5101 -3892.780477 -3900.25643 -3891.503408 -3894.265403 -3897.601991 -3897.070893 -3889.52582 -3894.245836 -3889.931735 -3889.72905
5201 -3892.849614 -3891.521167 -3892.853126 -3888.663546 -3895.258639 -3898.203992 -3890.932165 -3890.174278 -3892.335184 -3890.903354
5301 -3894.086278 -3891.35581 -3900.214166 -3894.507316 -3896.740608 -3890.591276 -3897.773622 -3892.751839 -3898.732277 -3892.934944
5401 -3892.440529 -3900.229982 -3897.050202 -3901.309511 -3891.765642 -3897.641191 -3895.135915 -3901.749863 -3889.465915 -3896.626773
5501 -3899.282373 -3899.989729 -3894.81993 -3895.584144 -3893.693339 -3892.255385 -3901.421455 -3899.29902 -3895.449436 -3894.668529
5601 -3898.173479 -3901.200185 -3897.082319 -3895.426477 -3890.573182 -3899.526815 -3901.648632 -3890.951039 -3898.12139 -3894.504586
5701 -3896.422711 -3895.705983 -3897.340889 -3891.145556 -3890.688894 -3894.586547 -3894.36525 -3893.471313 -3895.449008 -3899.181081
5801 -3889.090535 -3899.225602 -3897.559651 -3890.559215 -3890.571217 -3900.146432 -3899.913271 -3897.505258 -3892.741714 -3900.867963
5901 -3899.46242 -3896.135229 -3896.348402 -3888.808183 -3891.844316 -3894.961942 -3901.518463 -3900.017818 -3898.536005 -3892.453068
6001 -3897.779334 -3897.005166 -3891.502992 -3889.235622 -3892.747592 -3889.690904 -3896.983705 -3895.445878 -3889.65098 -3894.208421
6101 -3895.187107 -3899.612317 -3902.819375 -3890.427837 -3888.902771 -3891.435522 -3891.634141 -3892.561831 -3893.093941 -3902.490452
6201 -3893.244291 -3896.557329 -3896.600607 -3892.990116 -3898.01167 -3887.784134 -3888.755164 -3897.622222 -3893.667284 -3888.508594
6301 -3893.255883 -3895.345106 -3891.118358 -3892.967272 -3896.393525 -3897.02664 -3891.206487 -3890.122022 -3896.137322 -3892.279967
6401 -3892.906557 -3893.712459 -3894.884508 -3888.947105 -3891.880012 -3891.555038 -3893.919912 -3903.977569 -3892.84426 -3895.245672
6501 -3896.48842 -3890.280013 -3894.026166 -3897.902152 -3889.846388 -3897.684296 -3891.384141 -3898.100186 -3894.003248 -3902.113807
6601 -3894.862819 -3902.383425 -3890.52008 -3894.408882 -3891.765111 -3894.75027 -3893.672779 -3898.743566 -3898.683457 -3898.138046
6701 -3896.544403 -3895.271701 -3892.441929 -3901.513116 -3894.408661 -3896.476396 -3893.645541 -3892.84513 -3890.486692 -3901.064533
6801 -3897.31381 -3899.831352 -3894.265897 -3890.693651 -3893.015787 -3889.363711 -3896.192164 -3894.582038 -3892.657077 -3897.191646
6901 -3890.745056 -3894.786396 -3893.465423 -3889.143739 -3896.030169 -3891.776081 -3894.415031 -3892.73531 -3896.135099 -3895.078465
7001 -3895.616873 -3901.023486 -3897.541788 -3893.649694 -3899.432413 -3889.831991 -3892.61533 -3888.311334 -3896.822544 -3891.648072
7101 -3896.398648 -3895.058418 -3894.408931 -3893.861986 -3901.624476 -3891.220078 -3893.595154 -3893.05629 -3891.400875 -3892.167006
7201 -3895.695294 -3898.223984 -3896.980772 -3891.354322 -3890.818718 -3894.23423 -3888.855891 -3892.441517 -3898.056956 -3895.666454
7301 -3887.96012 -3890.348951 -3891.18123 -3893.385648 -3901.944218 -3890.997763 -3890.349542 -3897.314552 -3891.293926 -3892.127602
7401 -3888.52856 -3894.863512 -3890.198339 -3891.607408 -3889.335576 -3897.966881 -3891.03664 -3898.24717 -3893.321633 -3890.278737
7501 -3897.832315 -3896.137084 -3894.450214 -3894.540884 -3891.166391 -3896.990432 -3895.145405 -3895.521781 -3892.271549 -3894.05211
7601 -3897.013305 -3891.630284 -3891.37533 -3895.827026 -3891.720259 -3893.33739 -3894.715592 -3891.963281 -3892.584704 -3902.241119
7701 -3903.273122 -3889.753774 -3893.916684 -3897.933333 -3892.973799 -3893.800541 -3890.350857 -3890.816886 -3897.829929 -3893.697211
7801 -3894.752393 -3896.187013 -3895.139946 -3898.306847 -3888.610318 -3892.365176 -3889.683386 -3893.980299 -3895.981462 -3889.84234
7901 -3899.569575 -3892.979682 -3897.325599 -3892.357573 -3890.819452 -3896.363605 -3892.254528 -3890.035264 -3886.320966 -3888.103345
8001 -3893.160793 -3889.304598 -3893.157976 -3891.57662 -3896.054065 -3890.483488 -3893.354359 -3887.124709 -3894.121746 -3894.586091
8101 -3898.521635 -3898.596018 -3892.40056 -3896.926778 -3893.651625 -3890.027536 -3893.628872 -3889.597357 -3890.410404 -3900.68557
8201 -3894.867753 -3897.482205 -3900.730257 -3894.448359 -3891.5889 -3896.082328 -3893.744982 -3891.757054 -3894.318947 -3898.381701
8301 -3889.68175 -3900.349023 -3898.281686 -3897.678096 -3893.190879 -3891.231551 -3894.713724 -3892.371431 -3894.731056 -3895.572765
8401 -3893.515165 -3894.089494 -3894.466377 -3895.266322 -3901.300997 -3895.2105 -3891.545349 -3894.475957 -3894.987963 -3894.42953
8501 -3905.427209 -3889.748395 -3893.366756 -3891.814116 -3893.123992 -3889.601713 -3896.490804 -3896.043928 -3890.216906 -3895.570767
8601 -3894.838266 -3895.904301 -3896.979855 -3893.045155 -3895.373339 -3892.65099 -3895.042858 -3896.851894 -3890.086237 -3898.960475
8701 -3893.093664 -3898.576291 -3889.799889 -3895.244285 -3894.65784 -3893.877372 -3893.80119 -3898.814008 -3892.098183 -3890.07955
8801 -3896.32242 -3892.257094 -3897.031965 -3894.432965 -3901.233159 -3898.072323 -3892.477091 -3890.242062 -3901.85153 -3889.486974
8901 -3891.991118 -3893.100277 -3891.784549 -3893.165927 -3894.302666 -3890.718669 -3894.8285 -3891.582686 -3892.066832 -3895.105233
9001 -3902.991192 -3898.314232 -3891.387708 -3890.484648 -3892.940575 -3902.886739 -3899.581816 -3894.328729 -3898.174791 -3894.206333
9101 -3897.166915 -3891.299388 -3899.87149 -3890.605856 -3895.505049 -3898.256784 -3896.396816 -3891.703924 -3898.370941 -3898.706874
9201 -3891.266969 -3892.851939 -3897.007385 -3892.033779 -3895.483421 -3890.041934 -3891.813219 -3898.793703 -3892.099879 -3890.061375
9301 -3891.575119 -3888.375065 -3899.83825 -3889.328769 -3894.035242 -3901.907134 -3897.360443 -3890.594367 -3898.983461 -3893.425109
9401 -3894.128783 -3894.215389 -3893.624579 -3892.805709 -3896.42639 -3892.747961 -3895.599178 -3889.522439 -3901.379878 -3899.467412
9501 -3894.731902 -3890.215598 -3895.08705 -3901.064408 -3892.176312 -3898.71313 -3893.734235 -3899.254769 -3897.855041 -3899.594299
9601 -3892.012471 -3897.364604 -3899.773163 -3896.054371 -3890.419801 -3894.892094 -3900.658846 -3899.71786 -3898.847847 -3899.364524
9701 -3893.640826 -3893.569395 -3893.447951 -3895.495618 -3893.32866 -3890.36368 -3894.154008 -3899.686639 -3894.823606 -3899.680386
9801 -3888.530618 -3891.945907 -3892.009194 -3893.108228 -3896.305967 -3892.735086 -3890.101606 -3899.270164 -3892.536478 -3900.362673
9901 -3896.14932 -3888.734564 -3892.014664 -3890.699182 -3896.321389 -3890.666079 -3899.090335 -3890.180993 -3893.727753 -3896.573916

